Derived Codebooks for High-Accuracy Nearest Neighbor Search

High-dimensional Nearest Neighbor (NN) search is central in multimedia search systems. Product Quantization (PQ) is a widespread NN search technique which has a high performance and good scalability. PQ compresses high-dimensional vectors into compact codes thanks to a combination of quantizers. Large databases can, therefore, be stored entirely in RAM, enabling fast responses to NN queries. In almost all cases, PQ uses 8-bit quantizers as they offer low response times. In this paper, we advocate the use of 16-bit quantizers. Compared to 8-bit quantizers, 16-bit quantizers boost accuracy but they increase response time by a factor of 3 to 10. We propose a novel approach that allows 16-bit quantizers to offer the same response time as 8-bit quantizers, while still providing a boost of accuracy. Our approach builds on two key ideas: (i) the construction of derived codebooks that allow a fast and approximate distance evaluation, and (ii) a two-pass NN search procedure which builds a candidate set using the derived codebooks, and then refines it using 16-bit quantizers. On 1 billion SIFT vectors, with an inverted index, our approach offers a Recall@100 of 0.85 in 5.2 ms. By contrast, 16-bit quantizers alone offer a Recall@100 of 0.85 in 39 ms, and 8-bit quantizers a Recall@100 of 0.82 in 3.8 ms.

==> fig/quantizer/quantizer_centroids.dat <==
x y label group
0.416373155521 0.374174095159 0 0
0.12504353403 0.129336697304 4 0
0.37715243673 0.123908249224 8 0
0.14858004994 0.387835470958 12 0
0.891239890426 0.376237033724 1 1
0.873876892457 0.122293484438 5 1
0.632724096534 0.131804202515 9 1
0.660094013007 0.40124651626 13 1
0.581786699606 0.641071092482 2 2
0.892789957531 0.875833713793 6 2
0.85904589851 0.630348856467 10 2
0.663829402096 0.872758593861 14 2
0.324668993098 0.642236278034 3 3
0.418804893039 0.883495686843 7 3
0.146073505348 0.886861277365 11 3
0.0992673157719 0.636259998098 15 3


==> fig/quantizer/quantizer_cheap_centroids.dat <==
x y label
0.266787290573 0.253813624382 0
0.764483690262 0.257895320654 1
0.749363005161 0.755003094673 2
0.247203677893 0.762213349342 3


==> fig/quantizer/quantizer_cheap_voronoi.dat <==
0.517883169601 -0.0182134058783
0.513641007315 0.499049211421

0.513641007315 0.499049211421
0.494816713815 0.517174386482

0.494816713815 0.517174386482
-0.0220799553802 0.497263470586

1.03068188846 0.514776208174
0.513641007315 0.499049211421

0.513641007315 0.499049211421
0.517883169601 -0.0182134058783

0.494816713815 0.517174386482
0.513641007315 0.499049211421

0.513641007315 0.499049211421
1.03068188846 0.514776208174

0.502243313321 1.03440108419
0.494816713815 0.517174386482

-0.0220799553802 0.497263470586
0.494816713815 0.517174386482

0.494816713815 0.517174386482
0.502243313321 1.03440108419


==> fig/quantizer/quantizer_voronoi.dat <==
0.76147167775 0.257544376112
1.55314596651 0.203414869353

1.55314596651 0.203414869353
2.61472981055 0.620690414945

2.61472981055 0.620690414945
1.82121098813 0.623152415742

1.82121098813 0.623152415742
0.786850848022 0.492107029388

0.786850848022 0.492107029388
0.76147167775 0.257544376112

0.526823749102 0.490427931111
0.550613861805 0.276256223088

0.550613861805 0.276256223088
0.501702321027 0.232595445925

0.501702321027 0.232595445925
0.276704369435 0.267856275684

0.276704369435 0.267856275684
0.287517092174 0.479809496545

0.287517092174 0.479809496545
0.452750575718 0.536335926532

0.452750575718 0.536335926532
0.526823749102 0.490427931111

0.452750575718 0.536335926532
0.45363233824 0.730911594572

0.45363233824 0.730911594572
0.281364966688 0.79812780857

0.281364966688 0.79812780857
0.209153448725 0.745407721468

0.209153448725 0.745407721468
0.214862120033 0.53009918472

0.214862120033 0.53009918472
0.287517092174 0.479809496545

0.287517092174 0.479809496545
0.452750575718 0.536335926532

0.236627971251 -0.54539636718
0.253710264611 0.247942386593

0.253710264611 0.247942386593
-0.747379589165 0.339092402268

-0.747379589165 0.339092402268
-1.53987836746 0.298795139454

-1.53987836746 0.298795139454
0.236627971251 -0.54539636718

0.611469769825 -4.19730713915
0.614049360247 -3.40378869028

0.614049360247 -3.40378869028
0.501702321027 0.232595445925

0.501702321027 0.232595445925
0.276704369435 0.267856275684

0.276704369435 0.267856275684
0.253710264611 0.247942386593

0.253710264611 0.247942386593
0.236627971251 -0.54539636718

0.236627971251 -0.54539636718
0.611469769825 -4.19730713915

0.287517092174 0.479809496545
0.214862120033 0.53009918472

0.214862120033 0.53009918472
-0.747379589165 0.339092402268

-0.747379589165 0.339092402268
0.253710264611 0.247942386593

0.253710264611 0.247942386593
0.276704369435 0.267856275684

0.276704369435 0.267856275684
0.287517092174 0.479809496545

0.291156538456 1.5915900371
0.281364966688 0.79812780857

0.281364966688 0.79812780857
0.45363233824 0.730911594572

0.45363233824 0.730911594572
0.537331919666 0.787182737464

0.537331919666 0.787182737464
0.722673353069 5.01674411006

0.722673353069 5.01674411006
0.735498978471 5.81016309541

0.735498978471 5.81016309541
0.291156538456 1.5915900371

0.526823749102 0.490427931111
0.717201864047 0.552590028701

0.717201864047 0.552590028701
0.72372163255 0.721180403846

0.72372163255 0.721180403846
0.537331919666 0.787182737464

0.537331919666 0.787182737464
0.45363233824 0.730911594572

0.45363233824 0.730911594572
0.452750575718 0.536335926532

0.452750575718 0.536335926532
0.526823749102 0.490427931111

-0.570880052623 0.891098900885
0.209153448725 0.745407721468

0.209153448725 0.745407721468
0.281364966688 0.79812780857

0.281364966688 0.79812780857
0.291156538456 1.5915900371

0.291156538456 1.5915900371
-0.570880052623 0.891098900885

0.614049360247 -3.40378869028
0.611469769825 -4.19730713915

0.611469769825 -4.19730713915
1.55314596651 0.203414869353

1.55314596651 0.203414869353
0.76147167775 0.257544376112

0.76147167775 0.257544376112
0.758352782012 0.2551541296

0.758352782012 0.2551541296
0.614049360247 -3.40378869028

0.779760031544 0.766309036194
1.82121098813 0.623152415742

1.82121098813 0.623152415742
2.61472981055 0.620690414945

2.61472981055 0.620690414945
0.735498978471 5.81016309541

0.735498978471 5.81016309541
0.722673353069 5.01674411006

0.722673353069 5.01674411006
0.779760031544 0.766309036194

0.72372163255 0.721180403846
0.717201864047 0.552590028701

0.717201864047 0.552590028701
0.786850848022 0.492107029388

0.786850848022 0.492107029388
1.82121098813 0.623152415742

1.82121098813 0.623152415742
0.779760031544 0.766309036194

0.779760031544 0.766309036194
0.72372163255 0.721180403846

-1.53987836746 0.298795139454
-0.747379589165 0.339092402268

-0.747379589165 0.339092402268
0.214862120033 0.53009918472

0.214862120033 0.53009918472
0.209153448725 0.745407721468

0.209153448725 0.745407721468
-0.570880052623 0.891098900885

-0.570880052623 0.891098900885
-1.53987836746 0.298795139454

0.72372163255 0.721180403846
0.537331919666 0.787182737464

0.537331919666 0.787182737464
0.722673353069 5.01674411006

0.722673353069 5.01674411006
0.779760031544 0.766309036194

0.779760031544 0.766309036194
0.72372163255 0.721180403846

0.501702321027 0.232595445925
0.614049360247 -3.40378869028

0.614049360247 -3.40378869028
0.758352782012 0.2551541296

0.758352782012 0.2551541296
0.550613861805 0.276256223088

0.550613861805 0.276256223088
0.501702321027 0.232595445925

0.526823749102 0.490427931111
0.717201864047 0.552590028701

0.717201864047 0.552590028701
0.786850848022 0.492107029388

0.786850848022 0.492107029388
0.76147167775 0.257544376112

0.76147167775 0.257544376112
0.758352782012 0.2551541296

0.758352782012 0.2551541296
0.550613861805 0.276256223088

0.550613861805 0.276256223088
0.526823749102 0.490427931111



==> graphs/SIFT1B3M.65536.4x16.opq.index.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push,hits,accesses
10,0.5028,64,adc_cheap,10000,1.1,665,32,84,3443,198,2371,871,34,14447,46177
20,0.628,64,adc_cheap,10000,1.1,665,32,84,3449,200,2370,875,65,14447,46177
50,0.7685,64,adc_cheap,15000,1.1,666,32,84,3943,208,2477,1255,152,22818,68967
100,0.8497,64,adc_cheap,20000,1.1,666,32,83,4433,219,2579,1632,289,31509,91717
200,0.9028,64,adc_cheap,25000,1.1,669,32,85,4927,224,2683,2017,549,40400,114433
500,0.9419,64,adc_cheap,30000,1.1,673,32,83,5464,230,2798,2432,1280,49467,137109
1000,0.954,64,adc_cheap,30000,1.1,664,31,83,5524,232,2774,2515,2415,49467,137109


==> graphs/SIFT1B3M.65536.4x16.opq.index.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.5042,64,adc,666,31,24455,14724
20,0.6298,64,adc,664,31,24299,14724
50,0.7729,64,adc,666,31,24399,14744
100,0.8541,64,adc,666,31,24394,14767
200,0.9078,64,adc,670,31,24557,14810
500,0.9481,64,adc,664,31,24446,14940
1000,0.9622,64,adc,667,31,24243,15162


==> graphs/SIFT1B3M.65536.4x16.pq.index.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push,hits,accesses
10,0.4909,64,adc_cheap,10000,1.1,667,0,85,3424,203,2358,859,34,14847,46117
20,0.614,64,adc_cheap,10000,1.1,665,0,84,3423,198,2359,863,65,14847,46117
50,0.7537,64,adc_cheap,15000,1.1,666,0,83,3918,210,2459,1245,152,23440,68879
100,0.8344,64,adc_cheap,20000,1.1,667,0,84,4400,220,2561,1615,290,32332,91651
200,0.8931,64,adc_cheap,25000,1.1,667,0,84,4877,227,2657,1990,550,41426,114348
500,0.9358,64,adc_cheap,30000,1.1,663,0,85,5411,234,2769,2404,1283,50688,137065
1000,0.9505,64,adc_cheap,30000,1.1,663,0,83,5477,234,2748,2492,2419,50688,137065


==> graphs/SIFT1B3M.65536.4x16.pq.index.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.4918,64,adc,667,0,24434,14663
20,0.6158,64,adc,665,0,24434,14711
50,0.7573,64,adc,667,0,24440,14736
100,0.8377,64,adc,666,0,24498,14750
200,0.8969,64,adc,670,0,24519,14794
500,0.9418,64,adc,672,0,25198,14928
1000,0.9589,64,adc,667,0,24434,15150


==> graphs/SIFT1B3M.65536.8x8.opq.index.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.4645,64,adc,668,31,136,2923
20,0.5842,64,adc,667,31,135,2928
50,0.7333,64,adc,668,31,135,2943
100,0.8192,64,adc,665,31,136,2964
200,0.8855,64,adc,665,31,134,3003
500,0.9374,64,adc,668,31,137,3125
1000,0.9561,64,adc,668,31,135,3300


==> graphs/SIFT1B3M.65536.8x8.pq.index.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.4301,64,adc,666,0,134,2943
20,0.5527,64,adc,666,0,135,2927
50,0.6937,64,adc,666,0,134,2942
100,0.7877,64,adc,668,0,137,2965
200,0.8607,64,adc,667,0,134,3003
500,0.9196,64,adc,666,0,134,3113
1000,0.9457,64,adc,668,0,137,3285


==> graphs/SIFT1B3M_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
10	0.4301	0.4918	0.4909	0.4645	0.5042	0.5028
20	0.5527	0.6158	0.614	0.5842	0.6298	0.628
50	0.6937	0.7573	0.7537	0.7333	0.7729	0.7685
100	0.7877	0.8377	0.8344	0.8192	0.8541	0.8497
200	0.8607	0.8969	0.8931	0.8855	0.9078	0.9028
500	0.9196	0.9418	0.9358	0.9374	0.9481	0.9419
1000	0.9457	0.9589	0.9505	0.9561	0.9622	0.954


==> graphs/SIFT1B3M_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us	r2
10	3.743	39.764	4.176	3.758	39.876	4.224	10K
20	3.728	39.81	4.172	3.761	39.718	4.23	10K
50	3.742	39.843	4.667	3.777	39.84	4.725	15K
100	3.77	39.914	5.151	3.796	39.858	5.214	20K
200	3.804	39.983	5.628	3.833	40.068	5.713	25K
500	3.913	40.798	6.159	3.961	40.081	6.252	30K
1000	4.09	40.251	6.223	4.134	40.103	6.302	30K


==> graphs/SIFT1M.2x16.opq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.4812,1,adc_cheap,10000,1.1,0,1,2,2065,29,1592,397,263885
20,0.5723,1,adc_cheap,10000,1.1,0,1,2,2092,28,1614,402,480688
50,0.6984,1,adc_cheap,10000,1.1,0,1,2,2058,27,1576,407,1050573
100,0.7883,1,adc_cheap,10000,1.1,0,1,2,2059,26,1567,418,1887372
200,0.8671,1,adc_cheap,15000,1.1,0,1,2,2527,37,1843,593,3428557
500,0.9285,1,adc_cheap,17000,1.1,0,1,2,2755,41,1953,705,7449832
1000,0.9587,1,adc_cheap,20000,1.1,0,1,2,3107,48,2117,883,13425683


==> graphs/SIFT1M.2x16.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.4824,1,adc,0,1,594,2359
20,0.5775,1,adc,0,1,586,2385
50,0.7067,1,adc,0,1,601,2411
100,0.8031,1,adc,0,1,586,2424
200,0.8797,1,adc,0,1,587,2486
500,0.9443,1,adc,0,1,589,2665
1000,0.9746,1,adc,0,1,585,2972


==> graphs/SIFT1M.2x16.opq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
2000,0.6945,1,adc_cheap,2000,1.1,0,1,1,1124,5,1049,38,0
4000,0.8071,1,adc_cheap,4000,1.1,0,1,1,1304,8,1205,64,0
8000,0.8916,1,adc_cheap,8000,1.1,0,1,1,1582,16,1428,111,0
10000,0.9172,1,adc_cheap,10000,1.1,0,1,1,1709,26,1521,134,0
15000,0.9491,1,adc_cheap,15000,1.1,0,1,1,2034,38,1774,194,0
20000,0.9658,1,adc_cheap,20000,1.1,0,1,1,2297,46,1979,244,0
50000,0.9939,1,adc_cheap,50000,1.1,0,1,1,3579,100,2928,523,0


==> graphs/SIFT1M.2x16.opq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.6856,1,adc_cheap,2000,1.1,0,1,2,1214,5,1054,126,1690248
100,0.7459,1,adc_cheap,4000,1.1,0,1,1,1434,8,1188,209,1801871
100,0.7818,1,adc_cheap,8000,1.1,0,1,2,1825,17,1426,352,1872182
100,0.7883,1,adc_cheap,10000,1.1,0,1,2,1980,27,1511,413,1887372
100,0.796,1,adc_cheap,15000,1.1,0,1,2,2388,38,1755,566,1907494
100,0.8001,1,adc_cheap,20000,1.1,0,1,2,2758,47,1971,710,1916618
100,0.803,1,adc_cheap,50000,1.1,0,1,2,4548,103,2929,1484,1929463


==> graphs/SIFT1M.2x16.pq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.4819,1,adc_cheap,10000,1.1,0,0,2,2062,28,1590,395,266282
20,0.5754,1,adc_cheap,10000,1.1,0,0,2,2069,27,1596,398,484546
50,0.6981,1,adc_cheap,10000,1.1,0,0,2,2025,20,1554,403,1058351
100,0.7852,1,adc_cheap,10000,1.1,0,0,2,2133,27,1641,415,1899947
200,0.8613,1,adc_cheap,15000,1.1,0,0,2,2561,38,1882,586,3448008
500,0.9263,1,adc_cheap,17000,1.1,0,0,2,2715,33,1925,700,7480880
1000,0.9583,1,adc_cheap,20000,1.1,0,0,2,3067,46,2089,873,13471332


==> graphs/SIFT1M.2x16.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.4808,1,adc,0,0,602,2385
20,0.5789,1,adc,0,0,596,2383
50,0.7044,1,adc,0,0,586,2398
100,0.7972,1,adc,0,0,589,2421
200,0.8741,1,adc,0,0,604,2483
500,0.9425,1,adc,0,0,587,2663
1000,0.9743,1,adc,0,0,587,2980


==> graphs/SIFT1M.2x16.pq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
2000,0.6942,1,adc_cheap,2000,1.1,0,0,2,1111,5,1035,38,0
4000,0.8104,1,adc_cheap,4000,1.1,0,0,2,1284,8,1186,62,0
8000,0.8973,1,adc_cheap,8000,1.1,0,0,2,1580,16,1424,111,0
10000,0.9176,1,adc_cheap,10000,1.1,0,0,2,1704,25,1517,134,0
15000,0.9483,1,adc_cheap,15000,1.1,0,0,2,2027,37,1766,196,0
20000,0.9654,1,adc_cheap,20000,1.1,0,0,2,2305,46,1987,245,0
50000,0.994,1,adc_cheap,50000,1.1,0,0,2,3577,98,2928,523,0


==> graphs/SIFT1M.2x16.pq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.6834,1,adc_cheap,2000,1.1,0,0,2,1202,5,1045,124,1699383
100,0.7463,1,adc_cheap,4000,1.1,0,0,2,1434,8,1190,208,1811807
100,0.7792,1,adc_cheap,8000,1.1,0,0,2,1808,17,1416,345,1884385
100,0.7852,1,adc_cheap,10000,1.1,0,0,2,1976,28,1510,409,1899947
100,0.7909,1,adc_cheap,15000,1.1,0,0,2,2378,38,1749,561,1920448
100,0.7925,1,adc_cheap,20000,1.1,0,0,2,2753,47,1971,705,1930111
100,0.7969,1,adc_cheap,50000,1.1,0,0,2,4528,101,2919,1478,1943704


==> graphs/SIFT1M.4x16.opq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.7105,1,adc_cheap,9000,1.1,0,1,2,3015,24,2198,714,181619
20,0.81,1,adc_cheap,9000,1.1,0,1,2,2964,24,2147,716,339881
50,0.914,1,adc_cheap,9000,1.1,0,1,2,2978,24,2154,721,772933
100,0.9574,1,adc_cheap,9000,1.1,0,1,2,3008,24,2172,732,1434089
200,0.9832,1,adc_cheap,12000,1.1,0,1,2,3338,31,2304,922,2667396
500,0.9939,1,adc_cheap,12000,1.1,0,1,2,3414,31,2322,979,6007695
1000,0.9952,1,adc_cheap,12000,1.1,0,1,2,3482,30,2308,1062,11025121


==> graphs/SIFT1M.4x16.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.7112,1,adc,0,1,644,6239
20,0.8121,1,adc,0,1,641,6198
50,0.916,1,adc,0,1,642,6204
100,0.9606,1,adc,0,1,643,6257
200,0.9856,1,adc,0,1,644,6297
500,0.9982,1,adc,0,1,645,6504
1000,0.9995,1,adc,0,1,645,6814


==> graphs/SIFT1M.4x16.opq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
2000,0.9229,1,adc_cheap,2000,1.1,0,1,2,1789,7,1688,36,0
4000,0.9631,1,adc_cheap,4000,1.1,0,1,2,1962,11,1829,63,0
8000,0.9862,1,adc_cheap,8000,1.1,0,1,2,2232,20,2040,111,0
10000,0.9909,1,adc_cheap,10000,1.1,0,1,2,2361,25,2142,135,0
15000,0.996,1,adc_cheap,15000,1.1,0,1,2,2666,36,2379,191,0
20000,0.9975,1,adc_cheap,20000,1.1,0,1,2,2950,47,2599,243,0
50000,1,1,adc_cheap,50000,1.1,0,1,2,4250,114,3548,522,0


==> graphs/SIFT1M.4x16.opq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.9224,1,adc_cheap,2000,1.1,0,1,2,1968,7,1668,232,1363217
100,0.9443,1,adc_cheap,4000,1.1,0,1,2,2299,12,1834,390,1409992
100,0.9565,1,adc_cheap,8000,1.1,0,1,2,2828,21,2074,668,1431886
100,0.9577,1,adc_cheap,10000,1.1,0,1,2,3043,27,2158,795,1435708
100,0.9596,1,adc_cheap,15000,1.1,0,1,2,3567,37,2392,1077,1439689
100,0.9605,1,adc_cheap,20000,1.1,0,1,2,4075,49,2614,1348,1441215
100,0.9606,1,adc_cheap,50000,1.1,0,1,2,6539,119,3586,2768,1443844


==> graphs/SIFT1M.4x16.pq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.7011,1,adc_cheap,9000,1.1,0,0,3,2990,25,2176,709,182576
20,0.8079,1,adc_cheap,9000,1.1,0,0,2,2962,24,2159,702,341361
50,0.9118,1,adc_cheap,9000,1.1,0,0,2,2969,24,2158,710,776717
100,0.9567,1,adc_cheap,9000,1.1,0,0,2,2937,23,2124,714,1441475
200,0.9812,1,adc_cheap,12000,1.1,0,0,2,3314,30,2293,915,2678866
500,0.9926,1,adc_cheap,12000,1.1,0,0,3,3448,32,2349,982,6030343
1000,0.9949,1,adc_cheap,12000,1.1,0,0,2,3509,31,2330,1062,11057320


==> graphs/SIFT1M.4x16.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.7008,1,adc,0,0,644,6263
20,0.8092,1,adc,0,0,646,6212
50,0.915,1,adc,0,0,648,6298
100,0.9604,1,adc,0,0,650,6366
200,0.9834,1,adc,0,0,644,6427
500,0.9969,1,adc,0,0,645,6557
1000,0.9994,1,adc,0,0,645,6880


==> graphs/SIFT1M.4x16.pq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
2000,0.9201,1,adc_cheap,2000,1.1,0,0,2,1797,7,1694,36,0
4000,0.9633,1,adc_cheap,4000,1.1,0,0,2,1953,11,1820,63,0
8000,0.9871,1,adc_cheap,8000,1.1,0,0,2,2230,20,2040,111,0
10000,0.991,1,adc_cheap,10000,1.1,0,0,2,2361,25,2141,134,0
15000,0.9952,1,adc_cheap,15000,1.1,0,0,2,2665,36,2376,193,0
20000,0.9973,1,adc_cheap,20000,1.1,0,0,2,2948,47,2596,243,0
50000,0.9996,1,adc_cheap,50000,1.1,0,0,2,4241,114,3540,523,0


==> graphs/SIFT1M.4x16.pq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.9172,1,adc_cheap,2000,1.1,0,0,2,1977,7,1677,231,1368190
100,0.9444,1,adc_cheap,4000,1.1,0,0,2,2281,12,1821,386,1416422
100,0.9563,1,adc_cheap,8000,1.1,0,0,2,2794,21,2050,658,1439191
100,0.9576,1,adc_cheap,10000,1.1,0,0,2,3035,26,2160,783,1443184
100,0.9597,1,adc_cheap,15000,1.1,0,0,2,3587,38,2402,1080,1447750
100,0.9603,1,adc_cheap,20000,1.1,0,0,2,4104,49,2633,1354,1449759
100,0.9604,1,adc_cheap,50000,1.1,0,0,2,6595,120,3602,2802,1451040


==> graphs/SIFT1M.4x8.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.2657,1,adc,0,1,2,1291
20,0.3702,1,adc,0,1,2,1286
50,0.5303,1,adc,0,1,2,1315
100,0.6522,1,adc,0,1,2,1312
200,0.7667,1,adc,0,1,2,1391
500,0.8861,1,adc,0,1,2,1549
1000,0.9463,1,adc,0,1,2,1825


==> graphs/SIFT1M.4x8.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.233,1,adc,0,0,2,1303
20,0.3219,1,adc,0,0,2,1307
50,0.469,1,adc,0,0,2,1298
100,0.5941,1,adc,0,0,2,1355
200,0.719,1,adc,0,0,2,1406
500,0.8554,1,adc,0,0,2,1520
1000,0.9258,1,adc,0,0,2,1800


==> graphs/SIFT1M.8x8.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.6362,1,adc,0,1,2,2565
20,0.7544,1,adc,0,1,2,2543
50,0.8813,1,adc,0,1,2,2564
100,0.9389,1,adc,0,1,2,2605
200,0.9742,1,adc,0,1,2,2641
500,0.9942,1,adc,0,1,2,2800
1000,0.9981,1,adc,0,1,2,3046


==> graphs/SIFT1M.8x8.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.6057,1,adc,0,0,3,2564
20,0.7251,1,adc,0,0,3,2560
50,0.8567,1,adc,0,0,3,2561
100,0.9234,1,adc,0,0,3,2587
200,0.9653,1,adc,0,0,3,2621
500,0.9907,1,adc,0,0,3,2796
1000,0.9973,1,adc,0,0,3,3065


==> graphs/SIFT1M_32b_r2_norefine.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.6942	1.113	0.038	0.6945	1.126	0.038
4000	0.8104	1.286	0.062	0.8071	1.306	0.064
8000	0.8973	1.582	0.111	0.8916	1.584	0.111
10000	0.9176	1.706	0.134	0.9172	1.711	0.134
15000	0.9483	2.029	0.196	0.9491	2.036	0.194
20000	0.9654	2.307	0.245	0.9658	2.299	0.244
50000	0.994	3.579	0.523	0.9939	3.581	0.523


==> graphs/SIFT1M_32b_r2_r100.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.6834	1.204	0.124	0.6856	1.217	0.126
4000	0.7463	1.436	0.208	0.7459	1.436	0.209
8000	0.7792	1.81	0.345	0.7818	1.828	0.352
10000	0.7852	1.978	0.409	0.7883	1.983	0.413
15000	0.7909	2.38	0.561	0.796	2.391	0.566
20000	0.7925	2.755	0.705	0.8001	2.761	0.71
50000	0.7969	4.53	1.478	0.803	4.551	1.484


==> graphs/SIFT1M_32b_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
10	0.233	0.4808	0.4819	0.2657	0.4824	0.4812
20	0.3219	0.5789	0.5754	0.3702	0.5775	0.5723
50	0.469	0.7044	0.6981	0.5303	0.7067	0.6984
100	0.5941	0.7972	0.7852	0.6522	0.8031	0.7883
200	0.719	0.8741	0.8613	0.7667	0.8797	0.8671
500	0.8554	0.9425	0.9263	0.8861	0.9443	0.9285
1000	0.9258	0.9743	0.9583	0.9463	0.9746	0.9587


==> graphs/SIFT1M_32b_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us	r2
10	1.305	2.987	2.064	1.294	2.954	2.068	10K
20	1.309	2.979	2.071	1.289	2.972	2.095	10K
50	1.3	2.984	2.027	1.318	3.013	2.061	10K
100	1.357	3.01	2.135	1.315	3.011	2.062	10K
200	1.408	3.087	2.563	1.394	3.074	2.53	15K
500	1.522	3.25	2.717	1.552	3.255	2.758	17K
1000	1.802	3.567	3.069	1.828	3.558	3.11	20K


==> graphs/SIFT1M_r2_norefine.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.9201	1.799	0.036	0.9229	1.792	0.036
4000	0.9633	1.955	0.063	0.9631	1.965	0.063
8000	0.9871	2.232	0.111	0.9862	2.235	0.111
10000	0.991	2.363	0.134	0.9909	2.364	0.135
15000	0.9952	2.667	0.193	0.996	2.669	0.191
20000	0.9973	2.95	0.243	0.9975	2.953	0.243
50000	0.9996	4.243	0.523	1.0	4.253	0.522


==> graphs/SIFT1M_r2_r100.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
2000	0.9172	1.979	0.231	0.9224	1.971	0.232
4000	0.9444	2.283	0.386	0.9443	2.302	0.39
8000	0.9563	2.796	0.658	0.9565	2.831	0.668
10000	0.9576	3.037	0.783	0.9577	3.046	0.795
15000	0.9597	3.589	1.08	0.9596	3.57	1.077
20000	0.9603	4.106	1.354	0.9605	4.078	1.348
50000	0.9604	6.597	2.802	0.9606	6.542	2.768


==> graphs/SIFT1M_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
10	0.6057	0.7008	0.7011	0.6362	0.7112	0.7105
20	0.7251	0.8092	0.8079	0.7544	0.8121	0.81
50	0.8567	0.915	0.9118	0.8813	0.916	0.914
100	0.9234	0.9604	0.9567	0.9389	0.9606	0.9574
200	0.9653	0.9834	0.9812	0.9742	0.9856	0.9832
500	0.9907	0.9969	0.9926	0.9942	0.9982	0.9939
1000	0.9973	0.9994	0.9949	0.9981	0.9995	0.9952


==> graphs/SIFT1M_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us	r2
10	2.567	6.907	2.993	2.568	6.884	3.018	9K
20	2.563	6.858	2.964	2.546	6.84	2.967	9K
50	2.564	6.946	2.971	2.567	6.847	2.981	9K
100	2.59	7.016	2.939	2.608	6.901	3.011	9K
200	2.624	7.071	3.316	2.644	6.942	3.341	12K
500	2.799	7.202	3.451	2.803	7.15	3.417	12K
1000	3.068	7.525	3.511	3.049	7.46	3.485	12K


==> graphs/TINY10M.2x16.opq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.1434,1,adc_cheap,60000,1.1,0,9,5,17599,128,13491,3828,364401
20,0.1909,1,adc_cheap,60000,1.1,0,9,5,17039,125,12935,3831,671859
50,0.2655,1,adc_cheap,70000,1.1,0,9,5,18884,148,14292,4292,1500516
100,0.347,1,adc_cheap,120000,1.1,0,9,5,23291,260,16545,6259,2763092
200,0.4367,1,adc_cheap,150000,1.1,0,9,5,26386,313,18385,7429,5036876
500,0.5602,1,adc_cheap,200000,1.1,0,9,5,30973,438,21025,9187,11110357
1000,0.6623,1,adc_cheap,300000,1.1,0,9,5,38558,650,25081,12419,20238196


==> graphs/TINY10M.2x16.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.1459,1,adc,0,9,1560,41165
20,0.1933,1,adc,0,9,1560,41176
50,0.2715,1,adc,0,9,1561,41199
100,0.3516,1,adc,0,9,1553,41039
200,0.4429,1,adc,0,9,1558,41274
500,0.5647,1,adc,0,9,1554,41463
1000,0.6662,1,adc,0,9,1556,41797


==> graphs/TINY10M.2x16.opq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
20000,0.5134,1,adc_cheap,20000,1.1,0,9,5,10069,48,9629,337,0
30000,0.5892,1,adc_cheap,30000,1.1,0,9,5,10938,66,10345,474,0
50000,0.6859,1,adc_cheap,50000,1.1,0,9,5,12577,102,11687,734,0
100000,0.8055,1,adc_cheap,100000,1.1,0,9,5,16088,191,14505,1338,0
200000,0.8959,1,adc_cheap,200000,1.1,0,9,5,22002,380,19115,2451,0
300000,0.9345,1,adc_cheap,300000,1.1,0,9,5,27018,554,22935,3474,0
500000,0.9682,1,adc_cheap,500000,1.1,0,9,5,35492,905,29188,5337,0


==> graphs/TINY10M.2x16.opq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.3127,1,adc_cheap,20000,1.1,0,8,5,11520,43,9617,1804,2610794
100,0.3247,1,adc_cheap,30000,1.1,0,9,5,12848,68,10352,2377,2661218
100,0.3355,1,adc_cheap,50000,1.1,0,9,5,15252,105,11704,3391,2710099
100,0.3449,1,adc_cheap,100000,1.1,0,9,5,20326,199,14571,5504,2749121
100,0.3496,1,adc_cheap,200000,1.1,0,9,5,28645,390,19176,9028,2775117
100,0.3506,1,adc_cheap,300000,1.1,0,9,5,35711,569,23006,12085,2779633
100,0.3509,1,adc_cheap,500000,1.1,0,9,5,47863,925,29269,17617,2782134


==> graphs/TINY10M.2x16.pq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.116,1,adc_cheap,60000,1.1,0,0,6,17286,130,13728,3273,389802
20,0.1489,1,adc_cheap,60000,1.1,0,0,6,17293,129,13735,3274,721026
50,0.2146,1,adc_cheap,70000,1.1,0,0,6,19269,155,15237,3718,1616086
100,0.2833,1,adc_cheap,120000,1.1,0,0,6,23265,263,17201,5565,2981440
200,0.3629,1,adc_cheap,150000,1.1,0,0,6,25805,319,18634,6588,5439800
500,0.4795,1,adc_cheap,200000,1.1,0,0,6,30996,456,21859,8344,11980184
1000,0.5858,1,adc_cheap,300000,1.1,0,0,6,38238,661,25699,11449,21767412


==> graphs/TINY10M.2x16.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.1213,1,adc,0,0,1555,41112
20,0.1567,1,adc,0,0,1555,41127
50,0.222,1,adc,0,0,1559,41113
100,0.2912,1,adc,0,0,1556,41143
200,0.3707,1,adc,0,0,1555,41264
500,0.4905,1,adc,0,0,1549,41267
1000,0.5953,1,adc,0,0,1550,41524


==> graphs/TINY10M.2x16.pq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
20000,0.4107,1,adc_cheap,20000,1.1,0,0,6,10153,49,9716,335,0
30000,0.4947,1,adc_cheap,30000,1.1,0,0,6,10936,66,10348,470,0
50000,0.593,1,adc_cheap,50000,1.1,0,0,6,12574,103,11689,730,0
100000,0.728,1,adc_cheap,100000,1.1,0,0,6,16087,192,14508,1334,0
200000,0.8424,1,adc_cheap,200000,1.1,0,0,6,21967,380,19082,2450,0
300000,0.8958,1,adc_cheap,300000,1.1,0,0,6,26968,554,22911,3447,0
500000,0.9441,1,adc_cheap,500000,1.1,0,0,6,35431,903,29149,5317,0


==> graphs/TINY10M.2x16.pq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.2429,1,adc_cheap,20000,1.1,0,0,6,11344,50,9742,1496,2788362
100,0.2549,1,adc_cheap,30000,1.1,0,0,6,12469,68,10363,1984,2850311
100,0.269,1,adc_cheap,50000,1.1,0,0,6,14747,105,11713,2877,2915119
100,0.2811,1,adc_cheap,100000,1.1,0,0,6,19594,198,14558,4786,2971133
100,0.287,1,adc_cheap,200000,1.1,0,0,6,27645,389,19166,8038,3001284
100,0.2886,1,adc_cheap,300000,1.1,0,0,6,34546,569,23006,10919,3009925
100,0.2908,1,adc_cheap,500000,1.1,0,0,6,46442,922,29281,16186,3015493


==> graphs/TINY10M.4x16.opq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.319,1,adc_cheap,60000,1.1,0,9,5,29571,163,21563,7666,258593
20,0.4086,1,adc_cheap,60000,1.1,0,9,5,29935,163,21919,7669,486391
50,0.5354,1,adc_cheap,70000,1.1,0,9,5,28959,175,20017,8579,1115163
100,0.6314,1,adc_cheap,100000,1.1,0,9,5,34412,274,23207,10702,2086369
200,0.7265,1,adc_cheap,120000,1.1,0,9,5,37676,337,25088,11987,3903615
500,0.8356,1,adc_cheap,150000,1.1,0,9,5,40138,386,25560,13910,8874648
1000,0.8962,1,adc_cheap,200000,1.1,0,9,5,44932,550,27137,16897,16504566


==> graphs/TINY10M.4x16.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.3199,1,adc,0,9,1689,94707
20,0.4097,1,adc,0,9,1661,94469
50,0.5358,1,adc,0,9,1669,94843
100,0.6318,1,adc,0,9,1682,94438
200,0.7288,1,adc,0,9,1675,94871
500,0.8377,1,adc,0,9,1666,94483
1000,0.898,1,adc,0,9,1666,95418


==> graphs/TINY10M.4x16.opq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
20000,0.8018,1,adc_cheap,20000,1.1,0,9,5,17531,55,16995,346,0
30000,0.852,1,adc_cheap,30000,1.1,0,9,5,17372,74,16713,482,0
50000,0.9051,1,adc_cheap,50000,1.1,0,9,5,19038,119,18068,746,0
100000,0.9539,1,adc_cheap,100000,1.1,0,9,5,22538,236,20847,1350,0
200000,0.9831,1,adc_cheap,200000,1.1,0,9,5,28468,456,25426,2479,0
300000,0.9914,1,adc_cheap,300000,1.1,0,9,5,33505,671,29228,3502,0
500000,0.9968,1,adc_cheap,500000,1.1,0,9,5,42057,1103,35471,5374,0


==> graphs/TINY10M.4x16.opq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.6149,1,adc_cheap,20000,1.1,0,8,5,20337,51,16305,3869,2035431
100,0.6228,1,adc_cheap,30000,1.1,0,8,5,21862,74,16713,4996,2055145
100,0.6279,1,adc_cheap,50000,1.1,0,9,5,25184,122,18052,6929,2075452
100,0.6314,1,adc_cheap,100000,1.1,0,9,5,31873,239,20837,10722,2086369
100,0.6318,1,adc_cheap,200000,1.1,0,9,5,42531,474,25412,16572,2097255
100,0.6315,1,adc_cheap,300000,1.1,0,9,5,51372,694,29209,21396,2097815
100,0.6316,1,adc_cheap,500000,1.1,0,9,5,66477,1137,35424,29841,2098302


==> graphs/TINY10M.4x16.pq.flat.db.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
10,0.2225,1,adc_cheap,60000,1.1,0,0,6,27215,152,20302,6581,300399
20,0.286,1,adc_cheap,60000,1.1,0,0,6,27905,155,20992,6576,561673
50,0.3921,1,adc_cheap,70000,1.1,0,0,6,28282,172,20620,7306,1276747
100,0.4883,1,adc_cheap,100000,1.1,0,0,6,31902,258,22149,9277,2374805
200,0.5833,1,adc_cheap,120000,1.1,0,0,6,36671,337,25673,10390,4399067
500,0.7107,1,adc_cheap,150000,1.1,0,0,6,39044,394,26164,12193,9894419
1000,0.7932,1,adc_cheap,200000,1.1,0,0,6,43348,540,27380,15078,18242836


==> graphs/TINY10M.4x16.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.2239,1,adc,0,0,1682,94617
20,0.2892,1,adc,0,0,1667,94289
50,0.3963,1,adc,0,0,1671,94708
100,0.493,1,adc,0,0,1674,94620
200,0.591,1,adc,0,0,1664,94310
500,0.7195,1,adc,0,0,1689,94890
1000,0.802,1,adc,0,0,1672,95296


==> graphs/TINY10M.4x16.pq.flat.db.r2_norefine.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
20000,0.6361,1,adc_cheap,20000,1.1,0,0,6,16900,53,16386,344,0
30000,0.7053,1,adc_cheap,30000,1.1,0,0,6,17437,74,16777,482,0
50000,0.7924,1,adc_cheap,50000,1.1,0,0,6,19063,120,18093,745,0
100000,0.8826,1,adc_cheap,100000,1.1,0,0,6,22574,239,20879,1351,0
200000,0.9433,1,adc_cheap,200000,1.1,0,0,6,28478,457,25435,2480,0
300000,0.968,1,adc_cheap,300000,1.1,0,0,6,33517,675,29230,3505,0
500000,0.9859,1,adc_cheap,500000,1.1,0,0,6,42572,1109,35998,5353,0


==> graphs/TINY10M.4x16.pq.flat.db.r2_r100.cheap.csv <==
r,recall,ma,adc_type,r2,collect_factor,index_us,rotate_us,table_us,scan_us,scan_start_us,scan_popheap_us,scan_refine_us,bh_push
100,0.4512,1,adc_cheap,20000,1.1,0,0,6,19660,53,16279,3224,2285142
100,0.4671,1,adc_cheap,30000,1.1,0,0,6,21094,75,16728,4203,2319073
100,0.4802,1,adc_cheap,50000,1.1,0,0,6,24132,122,18050,5874,2348952
100,0.4883,1,adc_cheap,100000,1.1,0,0,6,30467,239,20841,9305,2374805
100,0.491,1,adc_cheap,200000,1.1,0,0,6,40786,474,25389,14846,2385157
100,0.4924,1,adc_cheap,300000,1.1,0,0,6,49556,695,29175,19611,2387404
100,0.4928,1,adc_cheap,500000,1.1,0,0,6,64704,1140,35367,28120,2389051


==> graphs/TINY10M.4x8.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.1201,1,adc,0,9,5,12461
20,0.1535,1,adc,0,9,5,12465
50,0.215,1,adc,0,9,5,12464
100,0.2782,1,adc,0,9,5,12540
200,0.3613,1,adc,0,9,5,12554
500,0.4837,1,adc,0,9,5,12812
1000,0.5873,1,adc,0,9,5,13140


==> graphs/TINY10M.4x8.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.0614,1,adc,0,0,6,12454
20,0.0742,1,adc,0,0,6,12441
50,0.0986,1,adc,0,0,6,12454
100,0.1262,1,adc,0,0,6,12556
200,0.165,1,adc,0,0,6,12559
500,0.2346,1,adc,0,0,6,12788
1000,0.3086,1,adc,0,0,6,13122


==> graphs/TINY10M.8x8.opq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.2976,1,adc,0,9,6,25224
20,0.3789,1,adc,0,9,6,25198
50,0.4981,1,adc,0,9,6,25168
100,0.5985,1,adc,0,9,6,25246
200,0.6956,1,adc,0,9,6,25260
500,0.8107,1,adc,0,9,6,25534
1000,0.8828,1,adc,0,9,6,25868


==> graphs/TINY10M.8x8.pq.flat.db.csv <==
r,recall,ma,adc_type,index_us,rotate_us,table_us,scan_us
10,0.1424,1,adc,0,0,7,25196
20,0.1817,1,adc,0,0,7,25234
50,0.2471,1,adc,0,0,7,25232
100,0.3178,1,adc,0,0,7,25229
200,0.4098,1,adc,0,0,7,25354
500,0.5399,1,adc,0,0,7,25538
1000,0.6487,1,adc,0,0,7,25874


==> graphs/TINY10M_32b_r2_norefine.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
20000	0.4107	10.159	0.335	0.5134	10.083	0.337
30000	0.4947	10.942	0.47	0.5892	10.952	0.474
50000	0.593	12.58	0.73	0.6859	12.591	0.734
100000	0.728	16.093	1.334	0.8055	16.102	1.338
200000	0.8424	21.973	2.45	0.8959	22.016	2.451
300000	0.8958	26.974	3.447	0.9345	27.032	3.474
500000	0.9441	35.437	5.317	0.9682	35.506	5.337


==> graphs/TINY10M_32b_r2_r100.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
20000	0.2429	11.35	1.496	0.3127	11.533	1.804
30000	0.2549	12.475	1.984	0.3247	12.862	2.377
50000	0.269	14.753	2.877	0.3355	15.266	3.391
100000	0.2811	19.6	4.786	0.3449	20.34	5.504
200000	0.287	27.651	8.038	0.3496	28.659	9.028
300000	0.2886	34.552	10.919	0.3506	35.725	12.085
500000	0.2908	46.448	16.186	0.3509	47.877	17.617


==> graphs/TINY10M_32b_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
10	0.0614	0.1213	0.116	0.1201	0.1459	0.1434
20	0.0742	0.1567	0.1489	0.1535	0.1933	0.1909
50	0.0986	0.222	0.2146	0.215	0.2715	0.2655
100	0.1262	0.2912	0.2833	0.2782	0.3516	0.347
200	0.165	0.3707	0.3629	0.3613	0.4429	0.4367
500	0.2346	0.4905	0.4795	0.4837	0.5647	0.5602
1000	0.3086	0.5953	0.5858	0.5873	0.6662	0.6623


==> graphs/TINY10M_32b_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us	r2
10	12.46	42.667	17.292	12.475	42.734	17.613	60K
20	12.447	42.682	17.299	12.479	42.745	17.053	60K
50	12.46	42.672	19.275	12.478	42.769	18.898	70K
100	12.562	42.699	23.271	12.554	42.601	23.305	120K
200	12.565	42.819	25.811	12.568	42.841	26.4	150K
500	12.794	42.816	31.002	12.826	43.026	30.987	200K
1000	13.128	43.074	38.244	13.154	43.362	38.572	300K


==> graphs/TINY10M_r2_norefine.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
20000	0.6361	16.906	0.344	0.8018	17.545	0.346
30000	0.7053	17.443	0.482	0.852	17.386	0.482
50000	0.7924	19.069	0.745	0.9051	19.052	0.746
100000	0.8826	22.58	1.351	0.9539	22.552	1.35
200000	0.9433	28.484	2.48	0.9831	28.482	2.479
300000	0.968	33.523	3.505	0.9914	33.519	3.502
500000	0.9859	42.578	5.353	0.9968	42.071	5.374


==> graphs/TINY10M_r2_r100.dat <==
r2	recall	query_us	rerank_us	opq_recall	opq_query_us	opq_rerank_us
20000	0.4512	19.666	3.224	0.6149	20.35	3.869
30000	0.4671	21.1	4.203	0.6228	21.875	4.996
50000	0.4802	24.138	5.874	0.6279	25.198	6.929
100000	0.4883	30.473	9.305	0.6314	31.887	10.722
200000	0.491	40.792	14.846	0.6318	42.545	16.572
300000	0.4924	49.562	19.611	0.6315	51.386	21.396
500000	0.4928	64.71	28.12	0.6316	66.491	29.841


==> graphs/TINY10M_r_recall.dat <==
r	pq8_recall	pq16_recall	pq816_recall	opq8_recall	opq16_recall	opq816_recall
10	0.1424	0.2239	0.2225	0.2976	0.3199	0.319
20	0.1817	0.2892	0.286	0.3789	0.4097	0.4086
50	0.2471	0.3963	0.3921	0.4981	0.5358	0.5354
100	0.3178	0.493	0.4883	0.5985	0.6318	0.6314
200	0.4098	0.591	0.5833	0.6956	0.7288	0.7265
500	0.5399	0.7195	0.7107	0.8107	0.8377	0.8356
1000	0.6487	0.802	0.7932	0.8828	0.898	0.8962


==> graphs/TINY10M_r_time.dat <==
r	pq8_query_us	pq16_query_us	pq816_query_us	opq8_query_us	opq16_query_us	opq816_query_us	r2
10	25.203	96.299	27.221	25.239	96.405	29.585	60K
20	25.241	95.956	27.911	25.213	96.139	29.949	60K
50	25.239	96.379	28.288	25.183	96.521	28.973	70K
100	25.236	96.294	31.908	25.261	96.129	34.426	100K
200	25.361	95.974	36.677	25.275	96.555	37.69	120K
500	25.545	96.579	39.05	25.549	96.158	40.152	150K
1000	25.881	96.968	43.354	25.883	97.093	44.946	200K

